FedLAB: Traceable Semantic Codebooks for Federated Multimodal Graph Foundation Learning

Multimodal graph foundation models aim to learn reusable knowledge from graphs enriched with text, images, attributes, and relational topology, thereby supporting diverse graph-centric and modality-centric tasks. In practice, however, such multimodal graphs are often distributed across decentralized clients, where raw contents and local structures cannot be centrally shared due to privacy constraints. This motivates federated multimodal graph foundation learning, which requires not only transferable representation learning but also intrinsic semantic traceability under strict data isolation. Existing methods usually exchange or store knowledge through parameters, prototypes, embeddings, or compact codebooks, which support optimization and transfer but do not explicitly expose how modality evidence, node semantics, and topology context jointly support predictions. To bridge this gap, we propose FedLAB, a traceable semantic codebook framework that organizes multimodal graph knowledge into typed hierarchical codebooks for modality evidence, node semantics, and topology context. FedLAB further refines these trace units through federated semantic barycenter pre-training while keeping raw multimodal contents and graph structures local. Extensive experiments on 10 benchmarks and 6 downstream tasks show that FedLAB improves over state-of-the-art baselines by up to 7.53\%, while preserving a native semantic trace interface.

==> figures/obs2_tss_by_group.csv <==
dataset,task,node_group,tss,sor,nig,num_eval,source
toys,node_classification,all,0.06984883135227148,0.1191800870495838,0.000116515068823072,410.7,empirical_study/results/serial_empirical_results_20260427_/node_classification/toys/sota/topology_intervention.csv
toys,node_classification,heterophilous,0.15832325244910048,0.21416925294634273,0.0007571622114866145,39.1,empirical_study/results/serial_empirical_results_20260427_/node_classification/toys/sota/topology_intervention.csv
toys,node_classification,high_degree,0.0840177359112633,0.12108699453769194,0.0001480168508429086,366.9,empirical_study/results/serial_empirical_results_20260427_/node_classification/toys/sota/topology_intervention.csv
toys,node_classification,homophilous,0.15953605227943024,0.13047830152625545,4.048615441351442e-05,164.1,empirical_study/results/serial_empirical_results_20260427_/node_classification/toys/sota/topology_intervention.csv
toys,node_classification,low_degree,6.223084354533871e-09,0.10054840794878746,0.0003095572304338615,219.0,empirical_study/results/serial_empirical_results_20260427_/node_classification/toys/sota/topology_intervention.csv
grocery,node_classification,all,0.16745266131178999,0.31807393404711304,0.001982148605502742,341.6,empirical_study/results/serial_empirical_results_20260427_/node_classification/grocery/sota/topology_intervention.csv
grocery,node_classification,heterophilous,0.5978404940205337,0.6299322711540757,0.008966860367699673,24.7,empirical_study/results/serial_empirical_results_20260427_/node_classification/grocery/sota/topology_intervention.csv
grocery,node_classification,high_degree,0.16745266131178999,0.31807393404711304,0.001982148605502742,341.6,empirical_study/results/serial_empirical_results_20260427_/node_classification/grocery/sota/topology_intervention.csv
grocery,node_classification,homophilous,0.5721510778307849,0.5104828718932516,0.004762810423154299,91.8,empirical_study/results/serial_empirical_results_20260427_/node_classification/grocery/sota/topology_intervention.csv
ku,modality_matching,all,0.22459489257544027,0.0644974003959117,-7.09579104468936e-11,107.5,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/ku/sota/topology_intervention.csv
ku,modality_matching,high_degree,0.27583581635684695,0.08037014641579317,-7.09579104468936e-11,74.2,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/ku/sota/topology_intervention.csv
ku,modality_matching,low_degree,0.2778685781987235,0.0836734693877551,0.0,166.5,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/ku/sota/topology_intervention.csv
bili_food,modality_matching,all,0.24194410381585807,0.03913369369998748,-1.2164213219467473e-10,31.7,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/bili_food/sota/topology_intervention.csv
bili_food,modality_matching,high_degree,0.3037310703888693,0.052882713369035564,-1.2164213219467473e-10,26.2,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/bili_food/sota/topology_intervention.csv
bili_food,modality_matching,low_degree,8.727822984967912e-09,0.0,0.0,27.5,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/bili_food/sota/topology_intervention.csv
qb,modality_retrieval,all,0.1265762862692276,0.16613633855148485,0.0005116757353926065,249.2,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota/topology_intervention.csv
qb,modality_retrieval,heterophilous,0.13032377311353927,0.1881098509694174,0.0005064599388229076,180.2,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota/topology_intervention.csv
qb,modality_retrieval,high_degree,0.12953278545378114,0.1551773832432596,0.0006238362389323897,147.4,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota/topology_intervention.csv
qb,modality_retrieval,homophilous,0.1265762862692276,0.16613633855148485,0.0005116757353926065,249.2,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota/topology_intervention.csv
qb,modality_retrieval,low_degree,0.12180716523609662,0.18393226065781343,0.00038240215881115455,101.8,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota/topology_intervention.csv
bili_cartoon,modality_retrieval,all,0.08402009014732517,0.12948131999715112,0.0004697254519807339,193.0,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota/topology_intervention.csv
bili_cartoon,modality_retrieval,heterophilous,0.08273309818696813,0.13532721844721468,0.0004029773060159195,172.6,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota/topology_intervention.csv
bili_cartoon,modality_retrieval,high_degree,0.07661144840426418,0.14233874936815238,0.0004462317216428147,116.8,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota/topology_intervention.csv
bili_cartoon,modality_retrieval,homophilous,0.08402009014732517,0.12948131999715112,0.0004697254519807339,193.0,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota/topology_intervention.csv
bili_cartoon,modality_retrieval,low_degree,0.09469592834626842,0.10604268491365265,0.0005269477557683465,76.2,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota/topology_intervention.csv


==> figures/obs2_tss_summary.csv <==
dataset,task,node_group,tss,sor,nig,num_eval,source
toys,node_classification,all,0.06984883135227148,0.1191800870495838,0.000116515068823072,410.7,empirical_study/results/serial_empirical_results_20260427_/node_classification/toys/sota/topology_intervention.csv
grocery,node_classification,all,0.16745266131178999,0.31807393404711304,0.001982148605502742,341.6,empirical_study/results/serial_empirical_results_20260427_/node_classification/grocery/sota/topology_intervention.csv
ku,modality_matching,all,0.22459489257544027,0.0644974003959117,-7.09579104468936e-11,107.5,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/ku/sota/topology_intervention.csv
bili_food,modality_matching,all,0.24194410381585807,0.03913369369998748,-1.2164213219467473e-10,31.7,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_matching/bili_food/sota/topology_intervention.csv
qb,modality_retrieval,all,0.1265762862692276,0.16613633855148485,0.0005116757353926065,249.2,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota/topology_intervention.csv
bili_cartoon,modality_retrieval,all,0.08402009014732517,0.12948131999715112,0.0004697254519807339,193.0,empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota/topology_intervention.csv


==> figures/obs3_clean_scc_all_summary.csv <==
dataset,k,scc,random_scc,num_labels,num_nodes,active_codes
bili_music,1,0.0725426904518737,0.073453925815951,10,6038,54
bili_music,3,0.19224357391695274,0.19311891763229905,10,6038,54
bili_music,5,0.2801489386972695,0.28130855484694517,10,6038,54
bili_music,10,0.43052838196814563,0.4329112453465658,10,6038,54
dy,1,0.1404457047729716,0.1391522968312302,10,8299,38
dy,3,0.29814603030272757,0.29665673734814957,10,8299,38
dy,5,0.41692267858573046,0.41758049061893127,10,8299,38
dy,10,0.6135841215324171,0.6123186961725342,10,8299,38
ku,1,0.096353427139492,0.09471287627117,10,5370,53
ku,3,0.2240824473530504,0.21880455393265294,10,5370,53
ku,5,0.3103413367080105,0.30702709812939966,10,5370,53
ku,10,0.47603549237821763,0.4748549957362613,10,5370,53
bili_food,1,0.15225751183670666,0.1550742794647517,10,1579,12
bili_food,3,0.40390766324187544,0.412742634722348,10,1579,12
bili_food,5,0.6174164809888375,0.6238526432510451,10,1579,12
bili_food,10,0.9452357401405816,0.9466915855687651,10,1579,12
qb,1,0.06031536659043346,0.05975614044569509,10,6121,60
qb,3,0.1577751744749009,0.15897450173666733,10,6121,60
qb,5,0.23905806082253944,0.24122668855868837,10,6121,60
qb,10,0.39782000135256035,0.3997080738203427,10,6121,60
bili_cartoon,1,0.07456994004250289,0.07400794203151419,10,4724,38
bili_cartoon,3,0.19674628521053825,0.1982276631016648,10,4724,38
bili_cartoon,5,0.30169857827430585,0.3016611981022096,10,4724,38
bili_cartoon,10,0.500808575800074,0.4994710076647275,10,4724,38


==> figures/obs3_clean_scc_ku_bilifood_summary.csv <==
dataset,k,scc,random_scc,num_labels,num_nodes,active_codes
ku,1,0.06198105936813991,0.06300400656746027,10,5370,49
ku,3,0.16289374240370846,0.16100308261726887,10,5370,49
ku,5,0.24324004994860998,0.24334525315643202,10,5370,49
ku,10,0.40949245458786293,0.4128343357124379,10,5370,49
bili_food,1,0.16399430427868988,0.16756226107963948,10,1579,12
bili_food,3,0.4364543139002233,0.43676146573373553,10,1579,12
bili_food,5,0.6446545516872476,0.6485906460252845,10,1579,12
bili_food,10,0.9533821372907667,0.9552756576757477,10,1579,12


==> figures/obs3_scc_by_label.csv <==
dataset,label,k,scc,num_nodes,active_label_codes
bili_music,0,1,1.0,513,1
bili_music,0,3,1.0,513,1
bili_music,0,5,1.0,513,1
bili_music,0,10,1.0,513,1
bili_music,1,1,1.0,808,1
bili_music,1,3,1.0,808,1
bili_music,1,5,1.0,808,1
bili_music,1,10,1.0,808,1
bili_music,2,1,1.0,566,1
bili_music,2,3,1.0,566,1
bili_music,2,5,1.0,566,1
bili_music,2,10,1.0,566,1
bili_music,3,1,1.0,419,1
bili_music,3,3,1.0,419,1
bili_music,3,5,1.0,419,1
bili_music,3,10,1.0,419,1
bili_music,4,1,1.0,743,1
bili_music,4,3,1.0,743,1
bili_music,4,5,1.0,743,1
bili_music,4,10,1.0,743,1
bili_music,5,1,1.0,691,1
bili_music,5,3,1.0,691,1
bili_music,5,5,1.0,691,1
bili_music,5,10,1.0,691,1
bili_music,6,1,1.0,705,1
bili_music,6,3,1.0,705,1
bili_music,6,5,1.0,705,1
bili_music,6,10,1.0,705,1
bili_music,7,1,1.0,573,1
bili_music,7,3,1.0,573,1
bili_music,7,5,1.0,573,1
bili_music,7,10,1.0,573,1
bili_music,8,1,1.0,590,1
bili_music,8,3,1.0,590,1
bili_music,8,5,1.0,590,1
bili_music,8,10,1.0,590,1
bili_music,9,1,1.0,430,1
bili_music,9,3,1.0,430,1
bili_music,9,5,1.0,430,1
bili_music,9,10,1.0,430,1
dy,0,1,0.9852216748768473,609,2
dy,0,3,1.0,609,2
dy,0,5,1.0,609,2
dy,0,10,1.0,609,2
dy,1,1,0.9907407407407407,1080,2
dy,1,3,1.0,1080,2
dy,1,5,1.0,1080,2
dy,1,10,1.0,1080,2
dy,2,1,0.9880434782608696,920,2
dy,2,3,1.0,920,2
dy,2,5,1.0,920,2
dy,2,10,1.0,920,2
dy,3,1,0.9842767295597484,954,2
dy,3,3,1.0,954,2
dy,3,5,1.0,954,2
dy,3,10,1.0,954,2
dy,4,1,0.9924568965517241,928,2
dy,4,3,1.0,928,2
dy,4,5,1.0,928,2
dy,4,10,1.0,928,2
dy,5,1,0.985,600,2
dy,5,3,1.0,600,2
dy,5,5,1.0,600,2
dy,5,10,1.0,600,2
dy,6,1,0.982367758186398,794,2
dy,6,3,1.0,794,2
dy,6,5,1.0,794,2
dy,6,10,1.0,794,2
dy,7,1,0.9897959183673469,588,3
dy,7,3,1.0,588,3
dy,7,5,1.0,588,3
dy,7,10,1.0,588,3
dy,8,1,0.9923076923076923,1040,2
dy,8,3,1.0,1040,2
dy,8,5,1.0,1040,2
dy,8,10,1.0,1040,2
dy,9,1,0.9834605597964376,786,2
dy,9,3,1.0,786,2
dy,9,5,1.0,786,2
dy,9,10,1.0,786,2
qb,0,1,0.10114503816793893,524,49
qb,0,3,0.2862595419847328,524,49
qb,0,5,0.44656488549618323,524,49
qb,0,10,0.7080152671755725,524,49
qb,1,1,0.07348703170028818,694,51
qb,1,3,0.21181556195965417,694,51
qb,1,5,0.33429394812680113,694,51
qb,1,10,0.5734870317002881,694,51
qb,2,1,0.06919060052219321,766,67
qb,2,3,0.18929503916449086,766,67
qb,2,5,0.293733681462141,766,67
qb,2,10,0.5013054830287206,766,67
qb,3,1,0.10015408320493066,649,47
qb,3,3,0.2696456086286595,649,47
qb,3,5,0.39907550077041604,649,47
qb,3,10,0.6394453004622496,649,47
qb,4,1,0.10516605166051661,542,54
qb,4,3,0.2952029520295203,542,54
qb,4,5,0.4003690036900369,542,54
qb,4,10,0.6051660516605166,542,54
qb,5,1,0.08611111111111111,720,61
qb,5,3,0.2388888888888889,720,61
qb,5,5,0.36527777777777776,720,61
qb,5,10,0.5541666666666667,720,61
qb,6,1,0.16774193548387098,465,28
qb,6,3,0.3655913978494624,465,28
qb,6,5,0.535483870967742,465,28
qb,6,10,0.8172043010752689,465,28
qb,7,1,0.16666666666666666,366,31
qb,7,3,0.4344262295081967,366,31
qb,7,5,0.6502732240437158,366,31
qb,7,10,0.8524590163934426,366,31
qb,8,1,0.12310030395136778,658,61
qb,8,3,0.256838905775076,658,61
qb,8,5,0.3617021276595745,658,61
qb,8,10,0.5075987841945289,658,61
qb,9,1,0.08412483039348712,737,66
qb,9,3,0.208955223880597,737,66
qb,9,5,0.31343283582089554,737,66
qb,9,10,0.5033921302578019,737,66
bili_cartoon,0,1,0.1101511879049676,463,50
bili_cartoon,0,3,0.2915766738660907,463,50
bili_cartoon,0,5,0.4319654427645788,463,50
bili_cartoon,0,10,0.6328293736501079,463,50
bili_cartoon,1,1,0.12220566318926974,671,41
bili_cartoon,1,3,0.29210134128166915,671,41
bili_cartoon,1,5,0.44411326378539495,671,41
bili_cartoon,1,10,0.7198211624441133,671,41
bili_cartoon,2,1,0.085219707057257,751,52
bili_cartoon,2,3,0.24101198402130491,751,52
bili_cartoon,2,5,0.36351531291611183,751,52
bili_cartoon,2,10,0.5699067909454061,751,52
bili_cartoon,3,1,0.20391061452513967,358,29
bili_cartoon,3,3,0.553072625698324,358,29
bili_cartoon,3,5,0.7039106145251397,358,29
bili_cartoon,3,10,0.8715083798882681,358,29
bili_cartoon,4,1,0.13562753036437247,494,44
bili_cartoon,4,3,0.3643724696356275,494,44
bili_cartoon,4,5,0.5344129554655871,494,44
bili_cartoon,4,10,0.7530364372469636,494,44
bili_cartoon,5,1,0.1265164644714038,577,34
bili_cartoon,5,3,0.31369150779896016,577,34
bili_cartoon,5,5,0.4506065857885615,577,34
bili_cartoon,5,10,0.7279029462738301,577,34
bili_cartoon,6,1,0.1955128205128205,312,29
bili_cartoon,6,3,0.5032051282051282,312,29
bili_cartoon,6,5,0.7083333333333334,312,29
bili_cartoon,6,10,0.8942307692307693,312,29
bili_cartoon,7,1,0.49029126213592233,206,17
bili_cartoon,7,3,0.7718446601941747,206,17
bili_cartoon,7,5,0.883495145631068,206,17
bili_cartoon,7,10,0.9611650485436893,206,17
bili_cartoon,8,1,0.2605633802816901,284,28
bili_cartoon,8,3,0.5176056338028169,284,28
bili_cartoon,8,5,0.6830985915492958,284,28
bili_cartoon,8,10,0.8732394366197183,284,28
bili_cartoon,9,1,0.06907894736842106,608,45
bili_cartoon,9,3,0.19901315789473684,608,45
bili_cartoon,9,5,0.3157894736842105,608,45
bili_cartoon,9,10,0.5345394736842105,608,45


==> figures/obs3_scc_summary.csv <==
dataset,k,scc,random_scc,num_labels,num_nodes,active_codes,result_dir
bili_music,1,1.0,1.0,10,6038,1,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/bili_music/sota_curriculum
bili_music,3,1.0,1.0,10,6038,1,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/bili_music/sota_curriculum
bili_music,5,1.0,1.0,10,6038,1,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/bili_music/sota_curriculum
bili_music,10,1.0,1.0,10,6038,1,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/bili_music/sota_curriculum
dy,1,0.9873671448647805,0.9877272483762246,10,8299,3,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/dy/sota_curriculum
dy,3,1.0,1.0,10,8299,3,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/dy/sota_curriculum
dy,5,1.0,1.0,10,8299,3,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/dy/sota_curriculum
dy,10,1.0,1.0,10,8299,3,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/link_prediction/dy/sota_curriculum
qb,1,0.10768876528623712,0.023653322349904915,10,6121,100,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota
qb,3,0.2756919349669279,0.06514079206589435,10,6121,100,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota
qb,5,0.41002068558152843,0.10291887405739462,10,6121,100,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota
qb,10,0.6262240032615056,0.18841300977790837,10,6121,100,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/qb/sota
bili_cartoon,1,0.1799077577811264,0.032680158948812675,10,4724,68,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota
bili_cartoon,3,0.40474951823988337,0.089281743325087,10,4724,68,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota
bili_cartoon,5,0.5519240719443281,0.1403719055564412,10,4724,68,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota
bili_cartoon,10,0.7538179818527077,0.254944394947024,10,4724,68,/data2/jiangjiaqi/ykr/lab/empirical_study/results/other8_empirical_20260502_210227_gpu4/modality_retrieval/bili_cartoon/sota


==> tmp_preview/old_conference_text.txt <==
Conference Paper Title*
* Note: Sub-titles are not captured in Xplore and should not be used

1st Given Name Surname

2nd Given Name Surname

3rd Given Name Surname

dept. name of organization (of Aff.)
name of organization (of Aff.)
City, Country
email address or ORCID

dept. name of organization (of Aff.)
name of organization (of Aff.)
City, Country
email address or ORCID

dept. name of organization (of Aff.)
name of organization (of Aff.)
City, Country
email address or ORCID

4th Given Name Surname

5th Given Name Surname

6th Given Name Surname

dept. name of organization (of Aff.)
name of organization (of Aff.)
City, Country
email address or ORCID

dept. name of organization (of Aff.)
name of organization (of Aff.)
City, Country
email address or ORCID

dept. name of organization (of Aff.)
name of organization (of Aff.)
City, Country
email address or ORCID

Abstract—This document is a model and instructions for
LATEX. This and the IEEEtran.cls file define the components of
your paper [title, text, heads, etc.]. *CRITICAL: Do Not Use
Symbols, Special Characters, Footnotes, or Math in Paper Title
or Abstract.
Index Terms—component, formatting, style, styling, insert

I. I NTRODUCTION
This document is a model and instructions for LATEX. Please
observe the conference page limits.
II. P RELIMINARIES AND P ROBLEM F ORMALIZATION
Multimodal Federated Graph. Consider a multimodal
federated graph setting with a trusted server and K clients.
Each client k owns a private multimodal attributed graph
Gk = (Vk , Ek , {Xkr }r∈M , Yk ), where Vk and Ek denote the
node and edge sets, respectively. For modality r ∈ M, Xkr =
{xrk,v | v ∈ Vk } denotes the modality-specific node features,
and Yk denotes the available supervision signals. Depending
on the downstream task, supervision may appear at different
levels, such as node labels for node classification, edge labels
for link prediction, or instance pairs for modality-centric tasks.
Since real-world multimodal graphs may contain missing
modalities, we define a modality mask Mk ∈ {0, 1}|Vk |×|M| ,
where Mk (v, r) = 1 if modality r is observed for node v
on client k. Following the federated setting, each client keeps
its raw node features, labels, multimodal contents, and local
graph structure private, while the server coordinates training.
Traceable Semantic Codebook as FedLAB Backbone.
FedLAB uses typed semantic codebooks as the backbone
for traceable multimodal graph representation learning. The
codebook collection is denoted as B = {{B r }r∈M , B s , B t },
where Br , Bs , and B t correspond to modality evidence, node
semantics, and topology context, respectively. Specifically, the
Identify applicable funding agency here. If none, delete this.

traceable codebook backbone follows three semantic transformations. (1) Modality → Evidence Codes: each available
modality is mapped to a modality-specific evidence code,
which records where the prediction evidence comes from. (2)
Evidence Codes → Node Semantic Code: modality evidence
codes are composed into a reusable node-level semantic code,
which describes what concept the node represents. (3) Node
Semantic Code → Topology Context Code: the node semantic
code is contextualized by local graph structures, producing a
topology context code that describes how topology reshapes
node semantics. For a typed codebook B a = {ba1 , ba2 , . . . , baLa }
with a ∈ M ∪ {s, t}, vector quantization retrieves the nearest
semantic unit by
zq = baj ,

j = arg

min

i∈{1,...,La }

∥z − bai ∥2 .

(1)

where z and zq denote the continuous and quantized representations, respectively. These typed codebooks provide the
semantic units used to describe a prediction trace in FedLAB.
Problem Formalization of FedLAB. FedLAB aims to learn
a federated multimodal graph foundation model that maps
each target node or query instance to both a task prediction
and a traceable semantic path. For node v on client k, let
Mk,v = {r | Mk (v, r) = 1} denote the set of available
modalities. FedLAB first assigns modality-specific evidence
codes crk,v = QBr (fr (xrk,v )) for each available modality
r ∈ Mk,v . These evidence codes are then composed into a
reusable node semantic code csk,v through an evidence fusion
module and the node semantic codebook B s . Finally, the
node semantic code is contextualized with local neighbors and
graph structure to obtain the topology context code ctk,v . The
task predictor consumes the evidence, semantic, and topology
codes to produce ŷk,v , while the same selected codes form the
trace path

Tk (v) = {crk,v }r∈Mk,v , csk,v , ctk,v , ρk,v ,
(2)

where ρk,v records their contribution scores. The learning objective is to optimize downstream performance while preserving traceability and cross-client reusability. During training,
clients keep raw text, image, attribute, and topology data local,
and only upload model updates and aggregated code statistics.

III. E MPIRICAL I NVESTIGATION
Before presenting FedLAB, we conduct an empirical investigation to examine whether existing federated multimodal
graph models provide traceable semantic evidence. We use
representative multimodal federated graph benchmarks covering node classification, link prediction, and modality-centric
tasks, and evaluate trained models through post-training interventions and trace visualizations. Instead of asking only
whether a model predicts correctly, this investigation focuses
on whether the prediction process can be traced to modality
evidence, topology context, and reusable client semantics. The
observations below reveal a semantic traceability gap that
motivates the hierarchical codebook design of FedLAB.

A. Observation 1: Modality Evidence Requires Fine-grained
Tracing
Multimodal graph models usually fuse text and image features before making predictions. Such fusion can be effective
for task performance, but it does not directly tell which textual
tokens or visual regions support a prediction. Rather than
applying an additional post-hoc explainer to models that do not
expose a native trace interface, we examine whether FedLAB’s
own modality trace is sufficient to support its prediction. For
a target instance v, let EvK denote the top-K traced modality
evidence codes selected by FedLAB from text and image
inputs, and let Xv denote the full multimodal input. We define
trace sufficiency as
TS@K = Ev

p(yv | EvK )
,
p(yv | Xv )

(3)

which measures how much of the original prediction confidence can be preserved when only the traced evidence codes
are retained.
As shown in Fig. 1(a), FedLAB can explicitly trace a multimodal prediction through modality-specific evidence codes. It
first separates text-side and image-side evidence, then aggregates the selected codes to support the final prediction. This
traceable interface allows FedLAB to expose how different
modalities contribute before they are absorbed into a fused
node representation. Fig. 1(b) further shows that FedLAB can
preserve a larger portion of prediction confidence when more
traced evidence codes are retained. This observation motivates
the modality evidence codebook, which records fine-grained
modality evidence as reusable semantic units.

B. Observation 2: Topology Context Can Redirect Node Semantics
C. Observation 3: Client Semantics Are Fragmented Across
Federated Graphs
IV. R ELATED W ORK
Federated Graph Learning. FGL extends federated learning to graph-structured data, allowing clients to train graph
models without sharing private nodes, edges, or attributes.
Representative studies adapt FedAvg-style parameter aggregation [1], handle graph-specific heterogeneity through structureaware collaboration, and provide standardized FGL benchmarks [2], [3]. These methods mainly exchange parameters,
gradients, prototypes, or continuous embeddings to improve
optimization. However, such carriers do not reveal whether a
prediction is supported by modality-specific evidence, node
semantics, or topology-induced context. This leaves the prediction process semantically opaque even when decentralized
optimization is effective.
Graph Foundation Models. GFMs learn reusable graph
representations through self-supervised pre-training and taskspecific adaptation. Existing methods either pre-train graph
encoders with reconstruction objectives [4] or organize graph
knowledge with discrete codebooks for transfer and aggregation. Recent FedGFM studies further move graph foundation learning to decentralized graph silos [5], and FedBook
introduces graph books to reuse cross-client knowledge [6].
Nevertheless, existing graph codebooks mainly serve compact
representation or global aggregation. They do not explicitly
specify how modality evidence forms node semantics or how
topology further reshapes the semantic unit. This leaves a gap
between reusable graph vocabularies and traceable multimodal
decision paths.
Multimodal Graph Foundation Models. Multimodal
graph foundation models extend graph pre-training to graphs
associated with text, images, attributes, and other modality
signals. Existing studies align graph structures with language
descriptions [7], bind heterogeneous modalities and topology
into a unified embedding space [8], or formalize decentralized multimodal graph benchmarks with diverse downstream
tasks [9]. These works demonstrate the potential of multimodal
graph foundation learning. Yet their knowledge is usually
stored in fused continuous hidden states, making modality
evidence, node semantics, and topology context difficult to
audit separately. Thus, a traceable interface is still needed to
disentangle evidence sources, semantic units, and structural
contexts in federated multimodal graphs.
V. M ETHODOLOGY
A. Overview
We present FedLAB, a traceable semantic codebook framework for federated multimodal graph foundation learning.
As shown in Fig. 2, FedLAB transforms private multimodal graphs into reusable semantic traces through a shared
codebook-based foundation backbone. We then elaborate on
the key components: semantic reference construction from

wicket
text

Hot Wheels Star Wars
Wicket Character Car

text codebook

toys
K=1

car
boys

K=3

K=5

visual codebook
image

Trace Sufficiency@K

0.90

Prediction
label toy car

0.75
0.60
0.45
0.30
0.15
0.00

Toys

Bili Music

KU

QB

(b) Trace sufficiency across datasets.
(a) Fine-grained modality evidence trace.
Fig. 1. Observation 1: FedLAB can provide fine-grained modality evidence tracing. (a) FedLAB can decompose a multimodal prediction into text-side and
image-side evidence codes, instead of only producing a fused representation. (b) FedLAB can preserve more prediction confidence when more traced evidence
codes are retained across representative datasets.

federated multimodal graphs in Sec. V-B, hierarchical trace
encoding via typed codebooks in Sec. V-C, and federated
foundation pre-training via semantic barycenter in Sec. V-D.
B. Semantic Reference Construction from Federated Multimodal Graphs
Motivation. As discussed in Sec. III, the main difficulty
is not only to learn accurate representations, but also to keep
the learned knowledge traceable across modalities, nodes, and
topology. Directly aggregating fused embeddings provides no
stable semantic interface. Motivated by this, FedLAB first
builds a typed semantic reference that is shared by all clients
while keeping raw modalities and graph structures local.
Typed semantic reference. FedLAB represents the global
semantic reference as a collection of typed codebooks:

B = {B r }r∈M , B s , B t .
(4)
where B r denotes the modality evidence codebook for modality r, B s denotes the node semantic codebook, and B t denotes
the topology context codebook. Eq. (4) therefore separates the
source of evidence, the semantic concept, and the structural
context instead of mixing them into a single vocabulary.
Posterior code assignment. For each type a ∈ M ∪ {s, t},
let B a = {ba1 , . . . , baLa }. Given representation h, FedLAB
computes a semantic posterior over the codebook by
q a (h) = arg min ⟨q, da (h)⟩ + τa Ω(q).
q∈∆La

(5)

where dai (h) = ∥h − bai ∥22 is the distance
to code i, ∆La is
P
the probability simplex, Ω(q) =
i qi log qi is the entropy
regularizer, and τa controls assignment smoothness. For intuition, Eq. (5) makes each code assignment a semantic posterior
rather than a hard nearest-neighbor lookup.
Differentiable discrete readout. FedLAB converts the posterior in Eq. (5) into a discrete traceable code while retaining
end-to-end optimization:
z a (h) = sg[baℓa (h) − z̄ a (h)] + z̄ a (h).

(6)

P a
a
where z̄ a (h) =
i qi (h)bi is the posterior barycenter,
a
a
ℓ (h) = arg maxi qi (h) is the selected code index, and sg[·]
denotes stop-gradient. Eq. (6) allows FedLAB to train with
continuous gradients while exposing a discrete semantic unit
for later trace readout.
Reference broadcasting. At the beginning of federated pretraining, the server initializes the global encoder parameters
Θ0 and the typed reference B 0 , then broadcasts them to
all selected clients. After this step, clients optimize in the
same semantic coordinate system, while text, image, attributes,
labels, and graph structures remain private.
C. Hierarchical Trace Encoding via Typed Codebooks
Motivation. The semantic reference in Sec. V-B defines the
shared vocabulary, but each client still needs a local mechanism to map private multimodal graphs to this vocabulary. A
direct fusion encoder would again entangle evidence sources
with topology. FedLAB therefore performs a hierarchical
encoding process: modality evidence is localized first, then
abstracted into node semantics, and finally contextualized by
graph topology.
Modality evidence encoding. For client k and node v,
FedLAB first encodes each available modality r ∈ Mk,v . The
modality evidence set is
r
Ek,v = {(zk,v
, crk,v ) | r ∈ Mk,v }.

(7)

where hrk,v = pr (fr (xrk,v )) is the modality representation,
r
zk,v
= z r (hrk,v ) follows Eq. (6), and crk,v = brℓr (hr ) is the
k,v
selected evidence code. The mask Mk,v ensures that only
observed modalities participate in Eq. (7).
Node semantic abstraction. FedLAB next composes the
modality evidence set into a reusable node semantic unit.
It first estimates a mask-aware contribution distribution over
observed modalities:
ρk,v = arg

min

ρ∈∆Mk,v

−⟨ρ, ek,v ⟩ + τm Ω(ρ).

(8)

FedLAB Training Framework

traceable semantic initialization -> hierarchical codebook learning -> federated semantic aggregation

Client-side private training

raw text, image, attributes, labels, and graph structure stay local

1. Traceable Semantic
Initialization

Private
Graphs

text / image
attributes
edges + mask

r

s

3. Federated Semantic
Aggregation

2. Hierarchical
Codebook Learning

typed vocabulary
modality / node
topology codebooks

updates + code statisticsaggregate updates

evidence codes
-> node semantic code
-> topology context code

refine code statistics
broadcast backbone

t

cr

Trace path preserved during training
s
r
t
k(v) = {ck, v, ck, v, ck, v, k, v}

cs

ct

broadcast

Global FedLAB Foundation Backbone

Local losses

traceable semantic codebooks

reconstruction + alignment + VQ

Only model updates and aggregated code statistics are communicated; raw multimodal contents and graph structures remain on clients.

Fig. 2. Framework overview of FedLAB. The server maintains a typed semantic reference, clients encode private multimodal graphs into modality evidence,
node semantic, and topology context traces, and the server refines the foundation backbone using model updates and aggregated code statistics.

r
; hrk,v ] is the evidence energy of modalwhere erk,v = ωs⊤ [zk,v
ity r, ∆Mk,v is the simplex over available modalities, and τm
controls the sparsity of modality selection. Based on Eq. (8),
the node semantic code is obtained by
!
X
X
s
s
r
r
r
r
zk,v = z gs ([
ρk,v zk,v ;
ρk,v hk,v ]) .
(9)
r

r

where gs (·) is the evidence fusion module and z s (·) is the
readout from the node semantic codebook in Eq. (6). For
intuition, Eq. (8) decides which modality evidence is trusted,
while Eq. (9) converts the trusted evidence bundle into a
reusable node-level concept.
Topology context encoding. Finally, FedLAB contextualizes the node semantic code with local topology. For each
s
s
neighbor u ∈ Nk (v), let rv,u = [zk,v
; zk,u
; τk,v ; τk,u ] and
t
⊤
ev,u = at σ(Wt rv,u ). FedLAB normalizes the structural
evidence on the neighborhood simplex:
βk,v = arg

min

β∈∆Nk (v)

−⟨β, etk,v ⟩ + τt Ω(β).

(10)

where etk,v = {etv,u }u∈Nk (v) collects topology-conditioned
compatibility scores, τk,v is the local topology summary, and
τt controls neighborhood smoothness. The topology-aware
context code is then


X
t
s
s
zk,v
= z t gt (zk,v
,
βv,u zk,u
, τk,v ) .
(11)
u∈Nk (v)

where gt (·) is the topology context encoder and z t (·) is
the topology codebook readout in Eq. (6). For intuition,
Eq. (10) selects which neighbors provide structural context,
and Eq. (11) records this context as a traceable topology code.

Trace path readout. The forward pass produces a semantic
trace path for each target node:

Tk (v) = Ek,v , csk,v , ctk,v , ρk,v , βk,v .
(12)
where csk,v = bsℓs (·) and ctk,v = btℓt (·) are the selected node
semantic and topology context codes. Eq. (12) is the traceable
interface of FedLAB: it records which modality evidence,
which node concept, and which topology context support the
representation.
D. Federated Foundation Pre-training via Semantic Barycenter
Motivation. The hierarchical trace encoder in Sec. V-C
produces client-local semantic traces. However, a foundation
model requires the same semantic units to remain reusable
across heterogeneous clients. FedLAB therefore uses federated
pre-training to jointly update model parameters and refine
codebooks through aggregated semantic statistics.
Self-supervised trace reconstruction. Each client optir
mizes task-agnostic signals on its private graph. Given ξk,v
=
r
s
t
[zk,v
; zk,v
; zk,v
], the modality reconstruction loss is
X
r
Lkrec =
Mk (v, r)∥dr (ξk,v
) − fr (xrk,v )∥22 .
(13)
v,r

where dr (·) is the modality decoder, Mk (v, r) is the modality
mask, and fr (xrk,v ) is the modality feature to be reconstructed.
Eq. (13) forces the trace path to preserve modality-specific
information.
Evidence-semantic consistency. To align modality evidence with node semantics, FedLAB contrasts each evidence
code with its paired node semantic code:
X
exp(srv,v )
Lkal = −
Mk (v, r) log P
.
(14)
r
u∈Pk exp(sv,u )
v,r

r
s
where srv,u = sim(zk,v
, zk,u
)/τ , Pk is the in-client contrastive
pool, and τ is the contrastive temperature. Eq. (14) prevents
modality evidence codes from drifting away from the node
semantic codebook.
Topology-context consistency. FedLAB further requires
topology context codes to preserve local structural signals:
X
t
t
Lktop =
ℓb (Auv , σ((zk,u
)⊤ zk,v
)).
(15)
(u,v)∈Ek ∪Ēk

where Ēk denotes sampled non-edges, Auv is the adjacency
label, and ℓb (·, ·) is the binary cross-entropy loss. Eq. (15)
binds the topology context codebook to graph structure instead
of treating it as an auxiliary embedding.
Codebook regularization. To make the typed codebooks
trainable and prevent code collapse, FedLAB uses a code
regularization loss:
X
X
Lkcode =
ℓaq (h) + η
DKL (q̄ka ∥Unif(La )).
(16)

VI. E XPERIMENTS
In this section, we provide a comprehensive empirical
evaluation of FedLAB. We begin by introducing the experimental setup, and then seek to answer the following
research questions: Q1: Does FedLAB achieve competitive
performance over strong federated multimodal graph learning baselines across diverse benchmarks? Q2: What is the
individual contribution of modality evidence, node semantic,
and topology context codebooks in FedLAB? Q3: How robust
is FedLAB under different hyper-parameter choices, client
conditions, and training dynamics? Q4: What computation
and memory efficiency does FedLAB achieve compared with
existing baselines?

a

a,h

where ℓaq (h) = ∥sg[h] − z a (h)∥22 + γ∥h − sg[z a (h)]∥22 , h ∈
Hka is a local representation assigned to codebook B a , and
Unif(La ) is the uniform distribution over La codes. Eq. (16)
jointly encourages commitment to selected codes and balanced
usage of the semantic vocabulary.
Federated semantic barycenter. After local updates, client
k uploads model parameters and posterior code statistics rather
than raw multimodal contents:
P
X
qia (h)h
h∈Ha
a
a
a
k
.
(17)
nk,i =
qi (h), µk,i =
nak,i + ϵ
a
h∈Hk

nak,i

where
is the local usage count of code i, µak,i is the
posterior-weighted local centroid, and ϵ avoids numerical
instability. The server aggregates model parameters by
Θt+1 =

is therefore closed: Eq. (20) learns local traceable representations, Eq. (17) summarizes local semantic usage, and
Eqs. (18)–(19) refine the global foundation backbone for the
next communication round.

K
X
Nk
k=1

N

Θtk ,

N=

K
X

Nk .

(18)

k=1

where Θtk denotes the local model after round t and Nk is the
number of local training instances. For codebook refinement,
the server forms a semantic barycenter and applies a projected
update:
a,t 
ba,t+1
= ProjS (1 − ηc )ba,t
.
(19)
i
i + ηc µ̂i
P
P
a
a
a
a
a
where µ̂a,t
i =
k αk,i µk,i , αk,i = nk,i /(
k′ nk′ ,i +ϵ), ProjS
normalizes the code scale, and ηc is the codebook update
rate. For intuition, Eq. (19) aggregates reusable semantic units
rather than only averaging continuous encoder parameters.
Overall training objective. The local self-supervised objective is summarized as Lkssl = Lkrec + λal Lkal + λtop Lktop .
The final FedLAB pre-training objective is
LF edLAB =

K
X
Nk
k=1

N


Lkssl + λc Lkcode .

(20)

where λal , λtop , and λc balance evidence alignment, topology
consistency, and codebook regularization. The training loop

A. Experimental Setup
Datasets. We evaluate FedLAB on ten multimodalattributed graph benchmarks spanning diverse domains: Toys,
Grocery, Bili Music, DY, KU, Bili Food, QB, Bili Cartoon,
Flickr30k, and SemArt. We construct federated scenarios by
splitting each benchmark into 10 non-IID clients.
Baselines. We organize the compared methods into five
groups. (1) FL: FedAvg is used as the generic federated
optimization baseline. (2) MM-GNN: Fed-MGNet and FedMHGAT capture multimodal graph dependencies with GNNbased architectures. (3) MM-FL: FedMVP and FedMAC
are representative multimodal federated learning methods.
(4) GFM: Fed-GFT and Fed-GraphCLIP instantiate graph
foundation model baselines. (5) FGL-GFM: FedGFM+ and
FedBook further introduce foundation-model-style knowledge
sharing in federated graph learning.
Downstream Tasks. The evaluation covers two families
of downstream tasks. The graph-centric family consists of
node classification and link prediction, where we use Accuracy
and AUC as metrics. The modality-centric family consists of
modality matching, modality retrieval, G2text, and G2image
generation, evaluated by AUC, Recall@5, ROUGE-L, and
CLIP-S, respectively. We report mean test performance with
standard deviation over repeated runs.
B. Overall Performance
To answer Q1, we compare FedLAB with representative
federated multimodal graph learning baselines on all downstream tasks. As shown in Table I, FedLAB achieves the best
performance on all benchmarks, including node classification,
link prediction, modality matching, modality retrieval, graphto-text generation, and graph-to-image generation. Compared
with the strongest baseline on each dataset, FedLAB obtains
absolute gains of 0.95% and 0.90% on Toys and Grocery,
5.86% and 7.53% on Bili Music and DY, 5.48% and 16.63%
on KU and Bili Food, 3.26% and 16.73% on QB and Bili
Cartoon, and 0.45% and 4.59% on Flickr30k and SemArt,

of clients increases. Although stronger fragmentation weakens local graph completeness, the performance only changes
mildly across different client conditions. This trend indicates
that the shared traceable codebooks help maintain transferable
semantics under heterogeneous federated partitions.

C. Ablation Study

D. Robustness Analysis
To answer Q3, we evaluate the robustness of FedLAB
from two perspectives: hyper-parameter sensitivity and client
scalability.
Hyper-parameter Sensitivity. We evaluate the sensitivity
of FedLAB to the trade-off coefficient, edge-drop ratio, and
topology codebook size. As shown in Fig. 3, FedLAB remains
stable across a broad range of hyper-parameter choices. The
line curve shows that moderate semantic regularization is sufficient, while overly strong regularization may disturb local task
fitting. The heatmap further shows a wide high-performing
region under different topology perturbation and codebooksize settings, suggesting that FedLAB does not rely on a brittle
manually tuned configuration.
(a) Sensitivity to lambda

(b) Edge drop and codebook size
FEDBOOK_EDGE_DROP_P_x_FEDBOOK_CODEBOOK_SIZE

0

bili_cartoon
0.80

0.82

0.83

0.81

0.80

0.05

0.81

0.82

0.82

0.81

0.81

0.1

0.81

0.82

0.83

0.81

0.81

0.820

−1

−3

0.815
0.810

 1 R G H  $ F F X U D F \    

   F O L H Q W V

 1 R G H  & O D V V L I L F D W L R Q

  

    

  

    

    
    

   F O L H Q W V

  

    

 / L Q N  3 U H G L F W L R Q

  
  

    

  

  
    

         

  

    

    

  
  

 U \

 7 R \ V

 * U R F H

 X V L F

 % L O L  0

0.2

0.81

0.82

0.82

0.80

0.81

0.5

0.79

0.80

0.80

0.79

0.80

0.001

0.01

0.05

0.16

0.3

0.5

0.795

Codebook Size

  

Fig. 4. Robustness analysis under different numbers of clients.

E. Efficiency Analysis
To answer Q4, we evaluate FedLAB from two perspectives:
convergence behavior and time-space efficiency.
Convergence Analysis. We first compare the training dynamics of different methods. As shown in Fig. 5, FedLAB
converges smoothly and reaches better performance within
fewer communication rounds than representative baselines.
This indicates that the traceable codebook design does not
make the optimization unstable, while providing stronger
semantic transfer during federated training.
90

80

70

60
FedAvg
FedMVP
Fed-GFT
FedBook
Ours

50

0.800

64

16

12

−4

  

 ' <

Dataset

Bili Music
QB
Bili Movie

  
    

0.805

8

−2

4

Edge Drop

Relative Drop (%)

0.825
0

   F O L H Q W V

  

Test Accuracy (%)

To answer Q2, we remove each codebook from FedLAB
while keeping the remaining training protocol unchanged. As
shown in Table II, removing the topology, modality, and node
codebooks reduces the average performance by 9.45%, 8.56%,
and 10.82%, respectively. The node codebook has the largest
average impact, with a clear degradation on Grocery, indicating that reusable node semantics are important under clientlevel heterogeneity. The topology codebook is particularly
important for graph-aware tasks, where removing topologyaware semantic calibration causes consistent drops on Bili
Music, DY, and Bili Cartoon. The modality codebook mainly
affects tasks that require fine-grained cross-modal alignment,
leading to clear drops on DY and Bili Cartoon. These results
confirm that the three codebooks capture complementary evidence rather than providing redundant capacity.

 / L Q N  $ 8 &    

respectively. Averaged over all benchmarks, FedLAB improves
the strongest competing result by 6.24%. Overall, these results
show that FedLAB consistently improves both graph-centric
and modality-centric tasks while preserving a traceable semantic interface.

40

0

10

20

30

Communication Round

40

50

λ (tested values)

Fig. 5. Convergence comparison across communication rounds.
Fig. 3. Robustness analysis under hyper-parameter variations. (a) Sensitivity
to λ on representative settings. (b) Joint sensitivity to edge-drop ratio and
topology codebook size.

Client Scalability. We further evaluate FedLAB when
federated partitions become more fragmented. As shown in
Fig. 4, FedLAB preserves stable performance as the number

Time and Space Efficiency. We then compare communication payload, computational cost, space cost, and wall-clock
time. As shown in Table III, FedLAB requires more communication and memory than lightweight methods because it
maintains traceable codebooks and a larger foundation backbone. Nevertheless, FedLAB is faster than the strongest graph

TABLE I
OVERALL PERFORMANCE ON MULTIMODAL FEDERATED GRAPH LEARNING ( MEAN ± STD ). B EST RESULTS ARE HIGHLIGHTED WITH GRAY
BACKGROUND AND SECOND - BEST RESULTS ARE UNDERLINED .
Description

Node Classification

Link Prediction

Modality Matching

Modality Retrieval

G2Text

G2Image

(Acc)

(AUC)

(AUC)

(Recall@5)

(ROUGE-L)

(CLIP-S)

Method
FL
MM-GNN

MM-FL

GFM

FGL-GFM

Ours

Toys

Grocery

Bili Music

DY

KU

Bili Food

QB

Bili Cartoon

Flickr30k

SemArt

FedAvg

78.51±0.09 80.10±0.27

65.91±0.18 65.15±0.07

54.66±0.53 54.63±1.09

83.88±1.74

73.51±1.78

43.38±0.32

71.12±0.15

Fed-MGNet

67.02±0.56 71.48±1.02

68.15±1.32 67.18±0.25

57.61±0.49 57.43±1.00

84.38±3.19

73.24±2.49

48.34±1.35

71.34±0.37

Fed-MHGAT

77.29±1.57 78.06±2.02

68.46±2.01 63.80±1.26

55.90±1.39 57.90±1.78

87.74±4.89

71.47±5.21

47.56±1.18

57.40±2.35

FedMVP

78.98±0.07 79.93±0.43

67.00±0.47 64.75±0.73

58.02±0.47 58.97±0.99

87.11±4.97

70.36±1.32

48.39±1.24

71.19±1.23

FedMAC

78.57±0.25 80.06±0.61

63.30±0.51 64.51±1.55

56.74±0.37 57.40±1.26

88.65±2.75

75.15±2.03

48.55±1.31

71.01±1.34

Fed-GFT

78.97±0.31 80.30±0.22

64.53±0.19 63.68±0.53

55.80±0.80 57.67±1.01

90.15±1.80

71.95±2.64

47.91±1.17

71.03±1.69

Fed-GraphCLIP 76.34±0.49 73.95±0.35

66.68±0.13 64.10±0.06

55.63±0.32 58.04±1.27

91.23±2.17

78.59±5.33

47.51±1.26

71.13±0.12

FedGFM+

77.48±0.36 73.81±1.67

67.07±0.12 63.54±0.22

57.31±0.37 58.23±1.21

84.19±1.65

76.26±3.89

48.88±1.22

71.04±0.94

FedBook

80.19±0.77 76.45±0.17

66.29±0.35 62.96±0.28

57.63±0.47 58.91±0.28

77.44±3.28

65.31±2.57

46.57±1.33

71.02±2.68

FedLAB

81.14±0.21 81.20±0.15 74.32±0.09 74.71±0.07 63.50±0.13 75.60±0.93 94.49±1.74 95.32±1.75 49.33±1.12 75.93±0.39

TABLE II
A BLATION STUDY ON T OYS , G ROCERY, B ILI M USIC , DY, QB, AND B ILI C ARTOON DATASETS . E ACH VARIANT REMOVES ONE KEY CODEBOOK TO
VALIDATE ITS CONTRIBUTION .

Variant
Full FedLAB
w/o Topology Codebook
w/o Modality Codebook
w/o Node Codebook

Node Classification (Acc)

Link Prediction (AUC)

Modal Retrieval (R@5)

Toys

Grocery

Bili Music

DY

QB

Bili Cartoon

81.87
74.09
74.26
76.48

81.29
77.36
76.89
63.12

74.38
60.42
64.10
64.07

74.04
60.65
61.37
60.88

94.03
92.03
92.63
91.24

95.34
79.68
80.37
80.27

foundation baseline, showing that the traceable foundation
backbone remains practical.
TABLE III
E FFICIENCY COMPARISON OF DIFFERENT FEDERATED MULTIMODAL
GRAPH LEARNING METHODS .

Method

Comm. Payload
(Scalars)

Total Ops
(FLOPs)

Space Cost
(MB)

Time
(s)

FedAvg
FedMVP
FedMAC
FedBook
FedLAB

2.96 × 106
7.72 × 106
3.96 × 105
3.07 × 108
6.66 × 108

1.47 × 109
1.49 × 109
1.69 × 109
2.33 × 1010
2.40 × 1010

63.9
507.7
83.2
844.2
1583.3

74.09
117.33
113.44
254.39
188.99

VII. C ONCLUSION
ACKNOWLEDGMENT
The preferred spelling of the word “acknowledgment” in
America is without an “e” after the “g”. Avoid the stilted
expression “one of us (R. B. G.) thanks . . .”. Instead, try
“R. B. G. thanks. . .”. Put sponsor acknowledgments in the
unnumbered footnote on the first page.

R EFERENCES
[1] H. B. McMahan, E. Moore, D. Ramage, S. Hampson, and B. A. y Arcas,
“Communication-efficient learning of deep networks from decentralized
data,” in Proc. AISTATS, 2017, pp. 1273–1282.
[2] F. Chen, P. Li, T. Miyazaki, and C. Wu, “FedGraph: Federated graph
learning with intelligent sampling,” IEEE Trans. Parallel Distrib. Syst.,
2022.
[3] X. Li, Y. Zhu, B. Pang, G. Yan, Y. Yan, Z. Li, Z. Wu, W. Zhang, R.-H.
Li, and G. Wang, “OpenFGL: A comprehensive benchmark for federated
graph learning,” arXiv:2408.16288, 2024.
[4] Z. Hou, X. Liu, Y. Cen, Y. Dong, H. Yang, C. Wang, and J. Tang,
“GraphMAE: Self-supervised masked graph autoencoders,” in Proc.
KDD, 2022, pp. 594–604.
[5] Y. Zhu, X. Li, J. Jia, M. Hu, D. Wu, and M. Qiu, “Towards effective federated graph foundation model via mitigating knowledge entanglement,”
arXiv:2505.12684, 2025.
[6] Z. Wu, Y. Zhu, X. Li, Z. Qiu, R.-H. Li, G. Wang, and C. Zhou, “FedBook: A unified federated graph foundation codebook with intra-domain
and inter-domain knowledge modeling,” arXiv:2510.07755, 2025.
[7] Y. Zhu, H. Shi, X. Wang, Y. Liu, Y. Wang, B. Peng, C. Hong, and
S. Tang, “GraphCLIP: Enhancing transferability in graph foundation
models for text-attributed graphs,” arXiv:2410.10329, 2024.
[8] Y. He, Y. Sui, X. He, Y. Liu, Y. Sun, and B. Hooi, “UniGraph2: Learning
a unified embedding space to bind multimodal graphs,” in Proc. WWW,
2025.
[9] X. Li, Y. Ai, Y. Zhu, H. Lu, Y. Zhang, G. Fu, B. Fan, Q. Dai, R.H. Li, and G. Wang, “MM-OpenFGL: A comprehensive benchmark for
multimodal federated graph learning,” arXiv:2601.22416, 2026.


